Dilatation Operator and Space-time Geometry

We discuss the possibility of defining a dynamical model describing the RG-flow for a Quantum Field Theory. Construction of the dilatation operator is discussed in details for one-vertex one-loop level.

==> readme.txt <==
%%
%% This is file `pop-readme.txt',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% readme.dtx  (with options: `pop')
%% 
%% $Id: readme.dtx,v 1.12 2003/06/30 10:21:57 uwe Exp $
%% ====================================================================
%% LaTeX class for Fortschritte der Physik
%%
%% read-me file  (C) WILEY-VCH Verlag GmbH \& Co. KGaA, Weinheim
%%---------------------------------------------------------------------

This directory contains the LaTeX2e support for
Fortschritte der Physik (pop)

The following files are part of the macro package

  readme.txt         This file
  w-art.cls          The document class file for journals at
                     WILEY-VCH Verlag GmbH \& Co. KGaA, Weinheim
  w-pop.clo          The class option file for Fortschritte der Physik (POP)
  pop-stpl.tex       A fill-in-form for a standard article with usage comments
  pop-tpl.tex        Some more usage comments for POP
  pop-tma.tex        Examples of various features from \AmS-\LaTeX{}.
  w-thm.sty          Some predefined theorem environments (uses amsthm.sty)
  w-greek.sty        Style file for slanted and upright greek letters
  w-greek.tex        Example file for the usage of w-greek.sty
  empty.eps          A simple eps-file depicting a rectangle with diagonal lines

INSTALLATION

Copy w-art.cls, w-pop.clo, w-greek.sty and w-thm.sty
to a place where LaTeX can find them.

GETTING STARTED

You should first run the file *-tpl.tex through
LaTeX and read the usage comments in *-tpl.

\endinput
%%
%% End of file `pop-readme.txt'.

